Cycle-Configuration: A Novel Graph-theoretic Descriptor Set for Molecular Inference

In this paper, we propose a novel family of descriptors of chemical graphs, named cycle-configuration (CC), that can be used in the standard "two-layered (2L) model" of mol-infer, a molecular inference framework based on mixed integer linear programming (MILP) and machine learning (ML). Proposed descriptors capture the notion of ortho/meta/para patterns that appear in aromatic rings, which has been impossible in the framework so far. Computational experiments show that, when the new descriptors are supplied, we can construct prediction functions of similar or better performance for all of the 27 tested chemical properties. We also provide an MILP formulation that asks for a chemical graph with desired properties under the 2L model with CC descriptors (2L+CC model). We show that a chemical graph with up to 50 non-hydrogen vertices can be inferred in a practical time.

==> fig/memo.txt <==
Sou Hakubun
  3分前
@Kazuya Haraguchi

I’ve found the name of them, I attached the link of them respectively.
0969_0:https://pubchem.ncbi.nlm.nih.gov/compound/11899
0970_1:https://pubchem.ncbi.nlm.nih.gov/compound/7443

2,4-Dichloronitrobenzene
3,4-Dichloronitrobenzene

